Sparse Polyak with optimal thresholding operators for high-dimensional M-estimation

We propose and analyze a variant of Sparse Polyak for high dimensional M-estimation problems. Sparse Polyak proposes a novel adaptive step-size rule tailored to suitably estimate the problem's curvature in the high-dimensional setting, guaranteeing that the algorithm's performance does not deteriorate when the ambient dimension increases. However, convergence guarantees can only be obtained by sacrificing solution sparsity and statistical accuracy. In this work, we introduce a variant of Sparse Polyak that retains its desirable scaling properties with respect to the ambient dimension while obtaining sparser and more accurate solutions.

==> data1.txt <==
1	2.8519
2	2.8444
3	2.838
4	2.8324
5	2.8273
6	2.8227
7	2.8184
8	2.8145
9	2.8108
10	2.8072
11	2.8039
12	2.8006
13	2.7976
14	2.7946
15	2.7918
16	2.7891
17	2.7864
18	2.7839
19	2.7814
20	2.779
21	2.7766
22	2.7743
23	2.7721
24	2.7699
25	2.7678
26	2.7657
27	2.7637
28	2.7617
29	2.7597
30	2.7577
31	2.7558
32	2.754
33	2.7521
34	2.7503
35	2.7485
36	2.7467
37	2.745
38	2.7433
39	2.7416
40	2.7399
41	2.7383
42	2.7367
43	2.7351
44	2.7335
45	2.732
46	2.7305
47	2.729
48	2.7275
49	2.7261
50	2.7246
51	2.7232
52	2.7218
53	2.7204
54	2.719
55	2.7176
56	2.7162
57	2.7148
58	2.7135
59	2.7122
60	2.7109
61	2.7096
62	2.7083
63	2.707
64	2.7058
65	2.7045
66	2.7033
67	2.7021
68	2.7009
69	2.6997
70	2.6986
71	2.6974
72	2.6963
73	2.6951
74	2.694
75	2.6929
76	2.6918
77	2.6907
78	2.6896
79	2.6885
80	2.6874
81	2.6863
82	2.6852
83	2.6842
84	2.6831
85	2.6821
86	2.681
87	2.68
88	2.6789
89	2.6779
90	2.6769
91	2.6759
92	2.6749
93	2.6739
94	2.6729
95	2.6719
96	2.671
97	2.67
98	2.6691
99	2.6681
100	2.6672
101	2.6662
102	2.6653
103	2.6644
104	2.6635
105	2.6626
106	2.6616
107	2.6607
108	2.6598
109	2.6589
110	2.658
111	2.6572
112	2.6563
113	2.6554
114	2.6545
115	2.6536
116	2.6528
117	2.6519
118	2.651
119	2.6502
120	2.6493
121	2.6484
122	2.6476
123	2.6467
124	2.6459
125	2.645
126	2.6442
127	2.6433
128	2.6425
129	2.6417
130	2.6408
131	2.64
132	2.6392
133	2.6384
134	2.6375
135	2.6367
136	2.6359
137	2.6351
138	2.6343
139	2.6335
140	2.6328
141	2.632
142	2.6312
143	2.6304
144	2.6296
145	2.6288
146	2.628
147	2.6273
148	2.6265
149	2.6257
150	2.625
151	2.6242
152	2.6235
153	2.6227
154	2.622
155	2.6212
156	2.6205
157	2.6198
158	2.619
159	2.6183
160	2.6176
161	2.6168
162	2.6161
163	2.6154
164	2.6147
165	2.614
166	2.6133
167	2.6126
168	2.6119
169	2.6112
170	2.6105
171	2.6098
172	2.6091
173	2.6084
174	2.6077
175	2.6071
176	2.6064
177	2.6057
178	2.605
179	2.6044
180	2.6037
181	2.603
182	2.6023
183	2.6017
184	2.601
185	2.6003
186	2.5997
187	2.599
188	2.5984
189	2.5977
190	2.5971
191	2.5964
192	2.5958
193	2.5951
194	2.5945
195	2.5938
196	2.5932
197	2.5925
198	2.5919
199	2.5913
200	2.5906
201	2.59
202	2.5894
203	2.5887
204	2.5881
205	2.5875
206	2.5869
207	2.5862
208	2.5856
209	2.585
210	2.5844
211	2.5838
212	2.5832
213	2.5826
214	2.582
215	2.5814
216	2.5808
217	2.5802
218	2.5796
219	2.579
220	2.5784
221	2.5778
222	2.5772
223	2.5766
224	2.576
225	2.5754
226	2.5748
227	2.5742
228	2.5736
229	2.573
230	2.5724
231	2.5719
232	2.5713
233	2.5707
234	2.5701
235	2.5695
236	2.569
237	2.5684
238	2.5678
239	2.5672
240	2.5667
241	2.5661
242	2.5655
243	2.565
244	2.5644
245	2.5639
246	2.5633
247	2.5627
248	2.5622
249	2.5616
250	2.5611
251	2.5605
252	2.56
253	2.5594
254	2.5589
255	2.5583
256	2.5578
257	2.5573
258	2.5567
259	2.5562
260	2.5556
261	2.5551
262	2.5545
263	2.554
264	2.5534
265	2.5529
266	2.5523
267	2.5518
268	2.5513
269	2.5507
270	2.5502
271	2.5497
272	2.5491
273	2.5486
274	2.5481
275	2.5475
276	2.547
277	2.5465
278	2.546
279	2.5455
280	2.5449
281	2.5444
282	2.5439
283	2.5434
284	2.5429
285	2.5424
286	2.5418
287	2.5413
288	2.5408
289	2.5403
290	2.5398
291	2.5392
292	2.5387
293	2.5382
294	2.5377
295	2.5372
296	2.5367
297	2.5362
298	2.5357
299	2.5352
300	2.5347
301	2.5342
302	2.5337
303	2.5332
304	2.5327
305	2.5322
306	2.5317
307	2.5312
308	2.5307
309	2.5302
310	2.5297
311	2.5292
312	2.5287
313	2.5283
314	2.5278
315	2.5273
316	2.5268
317	2.5263
318	2.5258
319	2.5254
320	2.5249
321	2.5244
322	2.5239
323	2.5235
324	2.523
325	2.5225
326	2.522
327	2.5216
328	2.5211
329	2.5206
330	2.5202
331	2.5197
332	2.5192
333	2.5188
334	2.5183
335	2.5178
336	2.5174
337	2.5169
338	2.5165
339	2.516
340	2.5155
341	2.5151
342	2.5146
343	2.5142
344	2.5137
345	2.5133
346	2.5128
347	2.5124
348	2.5119
349	2.5115
350	2.511
351	2.5106
352	2.5101
353	2.5097
354	2.5092
355	2.5088
356	2.5083
357	2.5079
358	2.5075
359	2.507
360	2.5066
361	2.5061
362	2.5057
363	2.5053
364	2.5048
365	2.5044
366	2.504
367	2.5035
368	2.5031
369	2.5027
370	2.5022
371	2.5018
372	2.5014
373	2.5009
374	2.5005
375	2.5001
376	2.4996
377	2.4992
378	2.4988
379	2.4983
380	2.4979
381	2.4975
382	2.4971
383	2.4966
384	2.4962
385	2.4958
386	2.4954
387	2.4949
388	2.4945
389	2.4941
390	2.4937
391	2.4933
392	2.4928
393	2.4924
394	2.492
395	2.4916
396	2.4912
397	2.4908
398	2.4903
399	2.4899
400	2.4895
401	2.4891
402	2.4887
403	2.4883
404	2.4879
405	2.4875
406	2.487
407	2.4866
408	2.4862
409	2.4858
410	2.4854
411	2.485
412	2.4846
413	2.4842
414	2.4838
415	2.4834
416	2.483
417	2.4826
418	2.4822
419	2.4818
420	2.4814
421	2.481
422	2.4806
423	2.4802
424	2.4798
425	2.4794
426	2.479
427	2.4786
428	2.4782
429	2.4778
430	2.4774
431	2.477
432	2.4766
433	2.4762
434	2.4758
435	2.4754
436	2.475
437	2.4746
438	2.4742
439	2.4739
440	2.4735
441	2.4731
442	2.4727
443	2.4723
444	2.4719
445	2.4715
446	2.4711
447	2.4707
448	2.4704
449	2.47
450	2.4696
451	2.4692
452	2.4688
453	2.4684
454	2.468
455	2.4677
456	2.4673
457	2.4669
458	2.4665
459	2.4661
460	2.4657
461	2.4653
462	2.465
463	2.4646
464	2.4642
465	2.4638
466	2.4634
467	2.4631
468	2.4627
469	2.4623
470	2.4619
471	2.4615
472	2.4612
473	2.4608
474	2.4604
475	2.46
476	2.4596
477	2.4593
478	2.4589
479	2.4585
480	2.4581
481	2.4578
482	2.4574
483	2.457
484	2.4566
485	2.4562
486	2.4559
487	2.4555
488	2.4551
489	2.4547
490	2.4544
491	2.454
492	2.4536
493	2.4533
494	2.4529
495	2.4525
496	2.4521
497	2.4518
498	2.4514
499	2.451
500	2.4507


==> data2.txt <==
1	2.8483
2	2.8352
3	2.8219
4	2.8092
5	2.7972
6	2.7861
7	2.7756
8	2.7658
9	2.7566
10	2.7479
11	2.7398
12	2.7321
13	2.7248
14	2.7179
15	2.7113
16	2.7051
17	2.699
18	2.6932
19	2.6875
20	2.682
21	2.6768
22	2.6717
23	2.6667
24	2.6619
25	2.6573
26	2.6528
27	2.6484
28	2.6442
29	2.64
30	2.636
31	2.6321
32	2.6283
33	2.6246
34	2.621
35	2.6175
36	2.6141
37	2.6108
38	2.6075
39	2.6042
40	2.6011
41	2.598
42	2.5949
43	2.592
44	2.5891
45	2.5862
46	2.5834
47	2.5807
48	2.5779
49	2.5753
50	2.5726
51	2.57
52	2.5675
53	2.5649
54	2.5624
55	2.56
56	2.5575
57	2.5552
58	2.5528
59	2.5505
60	2.5482
61	2.5459
62	2.5437
63	2.5415
64	2.5393
65	2.5372
66	2.535
67	2.5329
68	2.5308
69	2.5287
70	2.5266
71	2.5246
72	2.5226
73	2.5206
74	2.5186
75	2.5166
76	2.5147
77	2.5128
78	2.5109
79	2.509
80	2.5071
81	2.5053
82	2.5035
83	2.5017
84	2.4999
85	2.4981
86	2.4963
87	2.4946
88	2.4929
89	2.4911
90	2.4894
91	2.4877
92	2.4861
93	2.4844
94	2.4827
95	2.4811
96	2.4795
97	2.4778
98	2.4762
99	2.4746
100	2.473
101	2.4715
102	2.4699
103	2.4683
104	2.4668
105	2.4653
106	2.4638
107	2.4623
108	2.4608
109	2.4593
110	2.4579
111	2.4564
112	2.455
113	2.4536
114	2.4522
115	2.4508
116	2.4494
117	2.448
118	2.4466
119	2.4452
120	2.4439
121	2.4425
122	2.4412
123	2.4398
124	2.4385
125	2.4372
126	2.4359
127	2.4346
128	2.4333
129	2.432
130	2.4308
131	2.4295
132	2.4283
133	2.427
134	2.4258
135	2.4246
136	2.4233
137	2.4221
138	2.4209
139	2.4197
140	2.4185
141	2.4173
142	2.4162
143	2.415
144	2.4138
145	2.4127
146	2.4115
147	2.4104
148	2.4092
149	2.4081
150	2.407
151	2.4059
152	2.4047
153	2.4036
154	2.4025
155	2.4014
156	2.4004
157	2.3993
158	2.3982
159	2.3971
160	2.3961
161	2.395
162	2.3939
163	2.3929
164	2.3918
165	2.3908
166	2.3898
167	2.3887
168	2.3877
169	2.3867
170	2.3857
171	2.3847
172	2.3837
173	2.3827
174	2.3817
175	2.3807
176	2.3797
177	2.3787
178	2.3777
179	2.3768
180	2.3758
181	2.3748
182	2.3739
183	2.3729
184	2.372
185	2.371
186	2.37
187	2.3691
188	2.3681
189	2.3672
190	2.3663
191	2.3653
192	2.3644
193	2.3635
194	2.3625
195	2.3616
196	2.3607
197	2.3598
198	2.3589
199	2.358
200	2.3571
201	2.3562
202	2.3553
203	2.3544
204	2.3535
205	2.3526
206	2.3518
207	2.3509
208	2.35
209	2.3491
210	2.3483
211	2.3474
212	2.3465
213	2.3457
214	2.3448
215	2.344
216	2.3431
217	2.3423
218	2.3415
219	2.3406
220	2.3398
221	2.339
222	2.3381
223	2.3373
224	2.3365
225	2.3357
226	2.3348
227	2.334
228	2.3332
229	2.3324
230	2.3316
231	2.3308
232	2.33
233	2.3292
234	2.3284
235	2.3276
236	2.3268
237	2.326
238	2.3252
239	2.3245
240	2.3237
241	2.3229
242	2.3221
243	2.3214
244	2.3206
245	2.3198
246	2.3191
247	2.3183
248	2.3175
249	2.3168
250	2.316
251	2.3153
252	2.3145
253	2.3138
254	2.313
255	2.3123
256	2.3116
257	2.3108
258	2.3101
259	2.3094
260	2.3086
261	2.3079
262	2.3072
263	2.3064
264	2.3057
265	2.305
266	2.3043
267	2.3036
268	2.3029
269	2.3021
270	2.3014
271	2.3007
272	2.3
273	2.2993
274	2.2986
275	2.2979
276	2.2972
277	2.2965
278	2.2958
279	2.2951
280	2.2945
281	2.2938
282	2.2931
283	2.2924
284	2.2917
285	2.291
286	2.2904
287	2.2897
288	2.289
289	2.2883
290	2.2877
291	2.287
292	2.2863
293	2.2857
294	2.285
295	2.2843
296	2.2837
297	2.283
298	2.2824
299	2.2817
300	2.2811
301	2.2804
302	2.2798
303	2.2791
304	2.2785
305	2.2778
306	2.2772
307	2.2765
308	2.2759
309	2.2753
310	2.2746
311	2.274
312	2.2734
313	2.2727
314	2.2721
315	2.2715
316	2.2708
317	2.2702
318	2.2696
319	2.269
320	2.2684
321	2.2677
322	2.2671
323	2.2665
324	2.2659
325	2.2653
326	2.2647
327	2.2641
328	2.2634
329	2.2628
330	2.2622
331	2.2616
332	2.261
333	2.2604
334	2.2598
335	2.2592
336	2.2586
337	2.258
338	2.2574
339	2.2568
340	2.2563
341	2.2557
342	2.2551
343	2.2545
344	2.2539
345	2.2533
346	2.2527
347	2.2522
348	2.2516
349	2.251
350	2.2504
351	2.2498
352	2.2493
353	2.2487
354	2.2481
355	2.2475
356	2.247
357	2.2464
358	2.2458
359	2.2453
360	2.2447
361	2.2441
362	2.2436
363	2.243
364	2.2425
365	2.2419
366	2.2413
367	2.2408
368	2.2402
369	2.2397
370	2.2391
371	2.2386
372	2.238
373	2.2375
374	2.2369
375	2.2364
376	2.2358
377	2.2353
378	2.2347
379	2.2342
380	2.2336
381	2.2331
382	2.2326
383	2.232
384	2.2315
385	2.2309
386	2.2304
387	2.2299
388	2.2293
389	2.2288
390	2.2283
391	2.2277
392	2.2272
393	2.2267
394	2.2262
395	2.2256
396	2.2251
397	2.2251
398	2.2251
399	2.2251
400	2.2251
401	2.2251
402	2.2251
403	2.2251
404	2.2251
405	2.2251
406	2.2251
407	2.2251
408	2.2251
409	2.2251
410	2.2251
411	2.2251
412	2.2251
413	2.2251
414	2.2251
415	2.2251
416	2.2251
417	2.2251
418	2.2251
419	2.2251
420	2.2251
421	2.2251
422	2.2251
423	2.2251
424	2.2251
425	2.2251
426	2.2251
427	2.2251
428	2.2251
429	2.2251
430	2.2251
431	2.2251
432	2.2251
433	2.2251
434	2.2251
435	2.2251
436	2.2251
437	2.2251
438	2.2251
439	2.2251
440	2.2251
441	2.2251
442	2.2251
443	2.2251
444	2.2251
445	2.2251
446	2.2251
447	2.2251
448	2.2251
449	2.2251
450	2.2251
451	2.2251
452	2.2251
453	2.2251
454	2.2251
455	2.2251
456	2.2251
457	2.2251
458	2.2251
459	2.2251
460	2.2251
461	2.2251
462	2.2251
463	2.2251
464	2.2251
465	2.2251
466	2.2251
467	2.2251
468	2.2251
469	2.2251
470	2.2251
471	2.2251
472	2.2251
473	2.2251
474	2.2251
475	2.2251
476	2.2251
477	2.2251
478	2.2251
479	2.2251
480	2.2251
481	2.2251
482	2.2251
483	2.2251
484	2.2251
485	2.2251
486	2.2251
487	2.2251
488	2.2251
489	2.2251
490	2.2251
491	2.2251
492	2.2251
493	2.2251
494	2.2251
495	2.2251
496	2.2251
497	2.2251
498	2.2251
499	2.2251
500	2.2251


==> data3.txt <==
1	2.8444
2	2.8247
3	2.8036
4	2.7829
5	2.7633
6	2.7452
7	2.7283
8	2.7127
9	2.6985
10	2.6855
11	2.6736
12	2.6626
13	2.6524
14	2.6429
15	2.6339
16	2.6254
17	2.6173
18	2.6098
19	2.6024
20	2.5953
21	2.5886
22	2.5821
23	2.5759
24	2.57
25	2.5643
26	2.5587
27	2.5534
28	2.5483
29	2.5433
30	2.5384
31	2.5336
32	2.529
33	2.5245
34	2.5201
35	2.5159
36	2.5117
37	2.5077
38	2.5038
39	2.5
40	2.4962
41	2.4926
42	2.489
43	2.4855
44	2.4821
45	2.4787
46	2.4754
47	2.4722
48	2.4691
49	2.4659
50	2.4629
51	2.4599
52	2.457
53	2.4541
54	2.4512
55	2.4484
56	2.4456
57	2.4429
58	2.4403
59	2.4376
60	2.435
61	2.4325
62	2.4299
63	2.4274
64	2.4249
65	2.4224
66	2.4199
67	2.4175
68	2.4152
69	2.4128
70	2.4105
71	2.4082
72	2.406
73	2.4037
74	2.4015
75	2.3993
76	2.3972
77	2.3951
78	2.3929
79	2.3909
80	2.3888
81	2.3867
82	2.3847
83	2.3827
84	2.3807
85	2.3787
86	2.3768
87	2.3748
88	2.3729
89	2.371
90	2.3691
91	2.3672
92	2.3654
93	2.3635
94	2.3617
95	2.3599
96	2.3581
97	2.3563
98	2.3546
99	2.3528
100	2.3511
101	2.3494
102	2.3477
103	2.346
104	2.3443
105	2.3427
106	2.341
107	2.3394
108	2.3378
109	2.3362
110	2.3346
111	2.333
112	2.3314
113	2.3298
114	2.3283
115	2.3267
116	2.3252
117	2.3237
118	2.3222
119	2.3207
120	2.3192
121	2.3177
122	2.3163
123	2.3148
124	2.3134
125	2.3119
126	2.3105
127	2.3091
128	2.3076
129	2.3062
130	2.3049
131	2.3035
132	2.3021
133	2.3007
134	2.2994
135	2.298
136	2.2967
137	2.2953
138	2.294
139	2.2927
140	2.2914
141	2.29
142	2.2887
143	2.2875
144	2.2862
145	2.2849
146	2.2836
147	2.2823
148	2.2811
149	2.2798
150	2.2786
151	2.2774
152	2.2761
153	2.2749
154	2.2737
155	2.2725
156	2.2713
157	2.2701
158	2.2689
159	2.2677
160	2.2665
161	2.2653
162	2.2641
163	2.263
164	2.2618
165	2.2607
166	2.2595
167	2.2584
168	2.2572
169	2.2561
170	2.255
171	2.2538
172	2.2527
173	2.2516
174	2.2504
175	2.2493
176	2.2482
177	2.2471
178	2.246
179	2.2449
180	2.2438
181	2.2427
182	2.2416
183	2.2405
184	2.2394
185	2.2383
186	2.2372
187	2.2362
188	2.2351
189	2.234
190	2.233
191	2.2319
192	2.2309
193	2.2298
194	2.2288
195	2.2277
196	2.2267
197	2.2257
198	2.2247
199	2.2236
200	2.2226
201	2.2216
202	2.2206
203	2.2196
204	2.2186
205	2.2176
206	2.2166
207	2.2156
208	2.2146
209	2.2136
210	2.2127
211	2.2117
212	2.2107
213	2.2097
214	2.2088
215	2.2078
216	2.2068
217	2.2059
218	2.2049
219	2.204
220	2.203
221	2.2021
222	2.2021
223	2.2021
224	2.2021
225	2.2021
226	2.2021
227	2.2021
228	2.2021
229	2.2021
230	2.2021
231	2.2021
232	2.2021
233	2.2021
234	2.2021
235	2.2021
236	2.2021
237	2.2021
238	2.2021
239	2.2021
240	2.2021
241	2.2021
242	2.2021
243	2.2021
244	2.2021
245	2.2021
246	2.2021
247	2.2021
248	2.2021
249	2.2021
250	2.2021
251	2.2021
252	2.2021
253	2.2021
254	2.2021
255	2.2021
256	2.2021
257	2.2021
258	2.2021
259	2.2021
260	2.2021
261	2.2021
262	2.2021
263	2.2021
264	2.2021
265	2.2021
266	2.2021
267	2.2021
268	2.2021
269	2.2021
270	2.2021
271	2.2021
272	2.2021
273	2.2021
274	2.2021
275	2.2021
276	2.2021
277	2.2021
278	2.2021
279	2.2021
280	2.2021
281	2.2021
282	2.2021
283	2.2021
284	2.2021
285	2.2021
286	2.2021
287	2.2021
288	2.2021
289	2.2021
290	2.2021
291	2.2021
292	2.2021
293	2.2021
294	2.2021
295	2.2021
296	2.2021
297	2.2021
298	2.2021
299	2.2021
300	2.2021
301	2.2021
302	2.2021
303	2.2021
304	2.2021
305	2.2021
306	2.2021
307	2.2021
308	2.2021
309	2.2021
310	2.2021
311	2.2021
312	2.2021
313	2.2021
314	2.2021
315	2.2021
316	2.2021
317	2.2021
318	2.2021
319	2.2021
320	2.2021
321	2.2021
322	2.2021
323	2.2021
324	2.2021
325	2.2021
326	2.2021
327	2.2021
328	2.2021
329	2.2021
330	2.2021
331	2.2021
332	2.2021
333	2.2021
334	2.2021
335	2.2021
336	2.2021
337	2.2021
338	2.2021
339	2.2021
340	2.2021
341	2.2021
342	2.2021
343	2.2021
344	2.2021
345	2.2021
346	2.2021
347	2.2021
348	2.2021
349	2.2021
350	2.2021
351	2.2021
352	2.2021
353	2.2021
354	2.2021
355	2.2021
356	2.2021
357	2.2021
358	2.2021
359	2.2021
360	2.2021
361	2.2021
362	2.2021
363	2.2021
364	2.2021
365	2.2021
366	2.2021
367	2.2021
368	2.2021
369	2.2021
370	2.2021
371	2.2021
372	2.2021
373	2.2021
374	2.2021
375	2.2021
376	2.2021
377	2.2021
378	2.2021
379	2.2021
380	2.2021
381	2.2021
382	2.2021
383	2.2021
384	2.2021
385	2.2021
386	2.2021
387	2.2021
388	2.2021
389	2.2021
390	2.2021
391	2.2021
392	2.2021
393	2.2021
394	2.2021
395	2.2021
396	2.2021
397	2.2021
398	2.2021
399	2.2021
400	2.2021
401	2.2021
402	2.2021
403	2.2021
404	2.2021
405	2.2021
406	2.2021
407	2.2021
408	2.2021
409	2.2021
410	2.2021
411	2.2021
412	2.2021
413	2.2021
414	2.2021
415	2.2021
416	2.2021
417	2.2021
418	2.2021
419	2.2021
420	2.2021
421	2.2021
422	2.2021
423	2.2021
424	2.2021
425	2.2021
426	2.2021
427	2.2021
428	2.2021
429	2.2021
430	2.2021
431	2.2021
432	2.2021
433	2.2021
434	2.2021
435	2.2021
436	2.2021
437	2.2021
438	2.2021
439	2.2021
440	2.2021
441	2.2021
442	2.2021
443	2.2021
444	2.2021
445	2.2021
446	2.2021
447	2.2021
448	2.2021
449	2.2021
450	2.2021
451	2.2021
452	2.2021
453	2.2021
454	2.2021
455	2.2021
456	2.2021
457	2.2021
458	2.2021
459	2.2021
460	2.2021
461	2.2021
462	2.2021
463	2.2021
464	2.2021
465	2.2021
466	2.2021
467	2.2021
468	2.2021
469	2.2021
470	2.2021
471	2.2021
472	2.2021
473	2.2021
474	2.2021
475	2.2021
476	2.2021
477	2.2021
478	2.2021
479	2.2021
480	2.2021
481	2.2021
482	2.2021
483	2.2021
484	2.2021
485	2.2021
486	2.2021
487	2.2021
488	2.2021
489	2.2021
490	2.2021
491	2.2021
492	2.2021
493	2.2021
494	2.2021
495	2.2021
496	2.2021
497	2.2021
498	2.2021
499	2.2021
500	2.2021


==> data4.txt <==
1	2.851
2	2.8433
3	2.8369
4	2.8312
5	2.8262
6	2.8217
7	2.8174
8	2.8135
9	2.8098
10	2.8063
11	2.803
12	2.7998
13	2.7968
14	2.7939
15	2.7911
16	2.7884
17	2.7858
18	2.7832
19	2.7807
20	2.7783
21	2.776
22	2.7737
23	2.7715
24	2.7693
25	2.7672
26	2.7651
27	2.763
28	2.761
29	2.7591
30	2.7571
31	2.7552
32	2.7533
33	2.7514
34	2.7496
35	2.7478
36	2.746
37	2.7442
38	2.7425
39	2.7408
40	2.7391
41	2.7375
42	2.7358
43	2.7342
44	2.7326
45	2.7311
46	2.7295
47	2.728
48	2.7265
49	2.725
50	2.7236
51	2.7221
52	2.7207
53	2.7193
54	2.7179
55	2.7165
56	2.7151
57	2.7137
58	2.7124
59	2.7111
60	2.7097
61	2.7084
62	2.7071
63	2.7058
64	2.7046
65	2.7033
66	2.7021
67	2.7008
68	2.6996
69	2.6984
70	2.6972
71	2.696
72	2.6948
73	2.6936
74	2.6925
75	2.6913
76	2.6902
77	2.689
78	2.6879
79	2.6868
80	2.6857
81	2.6846
82	2.6835
83	2.6824
84	2.6813
85	2.6803
86	2.6792
87	2.6781
88	2.6771
89	2.676
90	2.675
91	2.674
92	2.6729
93	2.6719
94	2.6709
95	2.6699
96	2.6689
97	2.6679
98	2.6669
99	2.6659
100	2.6649
101	2.664
102	2.663
103	2.662
104	2.6611
105	2.6601
106	2.6592
107	2.6582
108	2.6573
109	2.6564
110	2.6554
111	2.6545
112	2.6536
113	2.6527
114	2.6518
115	2.6509
116	2.65
117	2.6491
118	2.6482
119	2.6473
120	2.6464
121	2.6455
122	2.6447
123	2.6438
124	2.6429
125	2.6421
126	2.6412
127	2.6404
128	2.6395
129	2.6387
130	2.6378
131	2.637
132	2.6361
133	2.6353
134	2.6345
135	2.6337
136	2.6328
137	2.632
138	2.6312
139	2.6304
140	2.6296
141	2.6288
142	2.628
143	2.6272
144	2.6264
145	2.6256
146	2.6248
147	2.624
148	2.6233
149	2.6225
150	2.6217
151	2.6209
152	2.6202
153	2.6194
154	2.6187
155	2.6179
156	2.6171
157	2.6164
158	2.6156
159	2.6149
160	2.6142
161	2.6134
162	2.6127
163	2.612
164	2.6112
165	2.6105
166	2.6098
167	2.609
168	2.6083
169	2.6076
170	2.6069
171	2.6062
172	2.6055
173	2.6048
174	2.6041
175	2.6034
176	2.6027
177	2.602
178	2.6013
179	2.6006
180	2.5999
181	2.5992
182	2.5985
183	2.5979
184	2.5972
185	2.5965
186	2.5958
187	2.5951
188	2.5945
189	2.5938
190	2.5931
191	2.5925
192	2.5918
193	2.5911
194	2.5905
195	2.5898
196	2.5891
197	2.5885
198	2.5878
199	2.5872
200	2.5865
201	2.5859
202	2.5852
203	2.5846
204	2.584
205	2.5833
206	2.5827
207	2.5821
208	2.5814
209	2.5808
210	2.5802
211	2.5795
212	2.5789
213	2.5783
214	2.5777
215	2.5771
216	2.5764
217	2.5758
218	2.5752
219	2.5746
220	2.574
221	2.5734
222	2.5728
223	2.5722
224	2.5716
225	2.5709
226	2.5703
227	2.5697
228	2.5691
229	2.5686
230	2.568
231	2.5674
232	2.5668
233	2.5662
234	2.5656
235	2.565
236	2.5644
237	2.5638
238	2.5632
239	2.5627
240	2.5621
241	2.5615
242	2.5609
243	2.5603
244	2.5598
245	2.5592
246	2.5586
247	2.558
248	2.5575
249	2.5569
250	2.5563
251	2.5558
252	2.5552
253	2.5546
254	2.5541
255	2.5535
256	2.5529
257	2.5524
258	2.5518
259	2.5513
260	2.5507
261	2.5502
262	2.5496
263	2.549
264	2.5485
265	2.548
266	2.5474
267	2.5469
268	2.5463
269	2.5458
270	2.5452
271	2.5447
272	2.5441
273	2.5436
274	2.5431
275	2.5425
276	2.542
277	2.5415
278	2.5409
279	2.5404
280	2.5399
281	2.5393
282	2.5388
283	2.5383
284	2.5378
285	2.5372
286	2.5367
287	2.5362
288	2.5357
289	2.5352
290	2.5346
291	2.5341
292	2.5336
293	2.5331
294	2.5326
295	2.5321
296	2.5315
297	2.531
298	2.5305
299	2.53
300	2.5295
301	2.529
302	2.5285
303	2.528
304	2.5275
305	2.527
306	2.5265
307	2.526
308	2.5255
309	2.525
310	2.5245
311	2.524
312	2.5235
313	2.523
314	2.5225
315	2.522
316	2.5215
317	2.521
318	2.5205
319	2.52
320	2.5196
321	2.5191
322	2.5186
323	2.5181
324	2.5176
325	2.5171
326	2.5166
327	2.5162
328	2.5157
329	2.5152
330	2.5147
331	2.5142
332	2.5138
333	2.5133
334	2.5128
335	2.5123
336	2.5119
337	2.5114
338	2.5109
339	2.5104
340	2.51
341	2.5095
342	2.509
343	2.5086
344	2.5081
345	2.5076
346	2.5071
347	2.5067
348	2.5062
349	2.5058
350	2.5053
351	2.5048
352	2.5044
353	2.5039
354	2.5034
355	2.503
356	2.5025
357	2.5021
358	2.5016
359	2.5011
360	2.5007
361	2.5002
362	2.4998
363	2.4993
364	2.4988
365	2.4984
366	2.4979
367	2.4975
368	2.497
369	2.4966
370	2.4961
371	2.4957
372	2.4952
373	2.4948
374	2.4943
375	2.4939
376	2.4934
377	2.493
378	2.4925
379	2.4921
380	2.4917
381	2.4912
382	2.4908
383	2.4903
384	2.4899
385	2.4894
386	2.489
387	2.4886
388	2.4881
389	2.4877
390	2.4873
391	2.4868
392	2.4864
393	2.486
394	2.4855
395	2.4851
396	2.4846
397	2.4842
398	2.4838
399	2.4833
400	2.4829
401	2.4825
402	2.4821
403	2.4816
404	2.4812
405	2.4808
406	2.4803
407	2.4799
408	2.4795
409	2.4791
410	2.4786
411	2.4782
412	2.4778
413	2.4774
414	2.4769
415	2.4765
416	2.4761
417	2.4757
418	2.4753
419	2.4748
420	2.4744
421	2.474
422	2.4736
423	2.4732
424	2.4728
425	2.4723
426	2.4719
427	2.4715
428	2.4711
429	2.4707
430	2.4703
431	2.4699
432	2.4694
433	2.469
434	2.4686
435	2.4682
436	2.4678
437	2.4674
438	2.467
439	2.4666
440	2.4662
441	2.4657
442	2.4653
443	2.4649
444	2.4645
445	2.4641
446	2.4637
447	2.4633
448	2.4629
449	2.4625
450	2.4621
451	2.4617
452	2.4613
453	2.4609
454	2.4605
455	2.4601
456	2.4597
457	2.4593
458	2.4589
459	2.4585
460	2.4581
461	2.4577
462	2.4573
463	2.4569
464	2.4565
465	2.4561
466	2.4557
467	2.4553
468	2.4549
469	2.4545
470	2.4541
471	2.4537
472	2.4533
473	2.453
474	2.4526
475	2.4522
476	2.4518
477	2.4514
478	2.451
479	2.4506
480	2.4502
481	2.4498
482	2.4494
483	2.449
484	2.4486
485	2.4482
486	2.4478
487	2.4474
488	2.447
489	2.4467
490	2.4463
491	2.4459
492	2.4455
493	2.4451
494	2.4447
495	2.4443
496	2.444
497	2.4436
498	2.4432
499	2.4428
500	2.4424


==> data5.txt <==
1	2.847
2	2.8319
3	2.816
4	2.8006
5	2.7865
6	2.7734
7	2.7615
8	2.7504
9	2.7402
10	2.7305
11	2.7215
12	2.713
13	2.705
14	2.6974
15	2.6902
16	2.6834
17	2.6769
18	2.6707
19	2.6649
20	2.6592
21	2.6538
22	2.6486
23	2.6436
24	2.6388
25	2.6341
26	2.6296
27	2.6252
28	2.6209
29	2.6168
30	2.6128
31	2.6089
32	2.6051
33	2.6013
34	2.5977
35	2.5942
36	2.5907
37	2.5873
38	2.584
39	2.5807
40	2.5776
41	2.5744
42	2.5714
43	2.5684
44	2.5654
45	2.5626
46	2.5597
47	2.557
48	2.5542
49	2.5516
50	2.5489
51	2.5463
52	2.5438
53	2.5413
54	2.5388
55	2.5364
56	2.534
57	2.5317
58	2.5293
59	2.5271
60	2.5248
61	2.5226
62	2.5204
63	2.5182
64	2.5161
65	2.514
66	2.5119
67	2.5099
68	2.5079
69	2.5059
70	2.5039
71	2.502
72	2.5
73	2.4981
74	2.4963
75	2.4944
76	2.4926
77	2.4908
78	2.489
79	2.4872
80	2.4854
81	2.4837
82	2.4819
83	2.4802
84	2.4785
85	2.4769
86	2.4752
87	2.4736
88	2.4719
89	2.4703
90	2.4687
91	2.4671
92	2.4656
93	2.464
94	2.4624
95	2.4609
96	2.4594
97	2.4579
98	2.4564
99	2.4549
100	2.4534
101	2.452
102	2.4505
103	2.4491
104	2.4477
105	2.4463
106	2.4449
107	2.4435
108	2.4422
109	2.4408
110	2.4395
111	2.4381
112	2.4368
113	2.4355
114	2.4342
115	2.4329
116	2.4316
117	2.4303
118	2.4291
119	2.4278
120	2.4266
121	2.4253
122	2.4241
123	2.4229
124	2.4216
125	2.4204
126	2.4192
127	2.418
128	2.4169
129	2.4157
130	2.4145
131	2.4134
132	2.4122
133	2.4111
134	2.4099
135	2.4088
136	2.4077
137	2.4066
138	2.4055
139	2.4044
140	2.4033
141	2.4022
142	2.4011
143	2.4001
144	2.399
145	2.3979
146	2.3969
147	2.3959
148	2.3948
149	2.3938
150	2.3928
151	2.3917
152	2.3907
153	2.3897
154	2.3887
155	2.3877
156	2.3867
157	2.3858
158	2.3848
159	2.3838
160	2.3828
161	2.3819
162	2.3809
163	2.38
164	2.379
165	2.3781
166	2.3772
167	2.3762
168	2.3753
169	2.3744
170	2.3735
171	2.3726
172	2.3717
173	2.3708
174	2.3699
175	2.369
176	2.3681
177	2.3672
178	2.3663
179	2.3654
180	2.3646
181	2.3637
182	2.3628
183	2.362
184	2.3611
185	2.3602
186	2.3594
187	2.3585
188	2.3577
189	2.3569
190	2.356
191	2.3552
192	2.3544
193	2.3535
194	2.3527
195	2.3519
196	2.3511
197	2.3503
198	2.3495
199	2.3486
200	2.3479
201	2.3471
202	2.3463
203	2.3455
204	2.3447
205	2.3439
206	2.3431
207	2.3424
208	2.3416
209	2.3408
210	2.3401
211	2.3393
212	2.3386
213	2.3378
214	2.3371
215	2.3363
216	2.3356
217	2.3349
218	2.3341
219	2.3334
220	2.3327
221	2.332
222	2.3312
223	2.3305
224	2.3298
225	2.3291
226	2.3284
227	2.3277
228	2.327
229	2.3263
230	2.3256
231	2.3249
232	2.3242
233	2.3236
234	2.3229
235	2.3222
236	2.3215
237	2.3209
238	2.3202
239	2.3195
240	2.3189
241	2.3182
242	2.3175
243	2.3169
244	2.3162
245	2.3156
246	2.3149
247	2.3143
248	2.3136
249	2.313
250	2.3124
251	2.3117
252	2.3111
253	2.3105
254	2.3098
255	2.3092
256	2.3086
257	2.308
258	2.3074
259	2.3067
260	2.3061
261	2.3055
262	2.3049
263	2.3043
264	2.3037
265	2.3031
266	2.3025
267	2.3019
268	2.3013
269	2.3007
270	2.3001
271	2.2995
272	2.299
273	2.2984
274	2.2978
275	2.2972
276	2.2966
277	2.2961
278	2.2955
279	2.2949
280	2.2943
281	2.2938
282	2.2932
283	2.2926
284	2.2921
285	2.2915
286	2.291
287	2.2904
288	2.2898
289	2.2893
290	2.2887
291	2.2882
292	2.2876
293	2.2871
294	2.2866
295	2.286
296	2.2855
297	2.2849
298	2.2844
299	2.2839
300	2.2834
301	2.2828
302	2.2823
303	2.2818
304	2.2812
305	2.2807
306	2.2802
307	2.2797
308	2.2792
309	2.2787
310	2.2781
311	2.2776
312	2.2771
313	2.2766
314	2.2761
315	2.2756
316	2.2751
317	2.2746
318	2.2741
319	2.2736
320	2.2731
321	2.2726
322	2.2721
323	2.2716
324	2.2711
325	2.2706
326	2.2702
327	2.2697
328	2.2692
329	2.2687
330	2.2682
331	2.2677
332	2.2673
333	2.2668
334	2.2663
335	2.2658
336	2.2654
337	2.2649
338	2.2644
339	2.264
340	2.2635
341	2.263
342	2.2626
343	2.2621
344	2.2616
345	2.2612
346	2.2607
347	2.2603
348	2.2598
349	2.2594
350	2.2589
351	2.2584
352	2.258
353	2.2575
354	2.2571
355	2.2567
356	2.2562
357	2.2558
358	2.2553
359	2.2549
360	2.2544
361	2.254
362	2.2536
363	2.2531
364	2.2527
365	2.2523
366	2.2518
367	2.2514
368	2.251
369	2.2505
370	2.2501
371	2.2497
372	2.2492
373	2.2488
374	2.2484
375	2.248
376	2.2475
377	2.2471
378	2.2467
379	2.2463
380	2.2459
381	2.2454
382	2.245
383	2.2446
384	2.2442
385	2.2438
386	2.2434
387	2.243
388	2.2426
389	2.2422
390	2.2417
391	2.2413
392	2.2409
393	2.2405
394	2.2401
395	2.2397
396	2.2393
397	2.2389
398	2.2386
399	2.2382
400	2.2378
401	2.2374
402	2.237
403	2.2366
404	2.2362
405	2.2358
406	2.2354
407	2.2351
408	2.2347
409	2.2343
410	2.2339
411	2.2335
412	2.2331
413	2.2328
414	2.2324
415	2.232
416	2.2316
417	2.2313
418	2.2309
419	2.2305
420	2.2302
421	2.2298
422	2.2294
423	2.2291
424	2.2287
425	2.2283
426	2.228
427	2.2276
428	2.2272
429	2.2269
430	2.2265
431	2.2262
432	2.2258
433	2.2255
434	2.2251
435	2.2247
436	2.2244
437	2.224
438	2.2237
439	2.2233
440	2.223
441	2.2226
442	2.2223
443	2.222
444	2.2216
445	2.2213
446	2.2209
447	2.2206
448	2.2202
449	2.2199
450	2.2196
451	2.2192
452	2.2189
453	2.2186
454	2.2182
455	2.2179
456	2.2175
457	2.2172
458	2.2169
459	2.2165
460	2.2162
461	2.2162
462	2.2162
463	2.2162
464	2.2162
465	2.2162
466	2.2162
467	2.2162
468	2.2162
469	2.2162
470	2.2162
471	2.2162
472	2.2162
473	2.2162
474	2.2162
475	2.2162
476	2.2162
477	2.2162
478	2.2162
479	2.2162
480	2.2162
481	2.2162
482	2.2162
483	2.2162
484	2.2162
485	2.2162
486	2.2162
487	2.2162
488	2.2162
489	2.2162
490	2.2162
491	2.2162
492	2.2162
493	2.2162
494	2.2162
495	2.2162
496	2.2162
497	2.2162
498	2.2162
499	2.2162
500	2.2162


==> data6.txt <==
1	2.8445
2	2.8249
3	2.8033
4	2.7828
5	2.7637
6	2.7461
7	2.7301
8	2.7156
9	2.7026
10	2.6907
11	2.6798
12	2.6698
13	2.6606
14	2.6519
15	2.6437
16	2.636
17	2.6288
18	2.6219
19	2.6154
20	2.6091
21	2.6032
22	2.5975
23	2.592
24	2.5867
25	2.5817
26	2.5768
27	2.5721
28	2.5675
29	2.563
30	2.5587
31	2.5545
32	2.5504
33	2.5465
34	2.5426
35	2.5389
36	2.5352
37	2.5317
38	2.5282
39	2.5248
40	2.5214
41	2.5182
42	2.515
43	2.5119
44	2.5088
45	2.5058
46	2.5029
47	2.5
48	2.4972
49	2.4945
50	2.4918
51	2.4891
52	2.4865
53	2.4839
54	2.4814
55	2.4789
56	2.4765
57	2.474
58	2.4717
59	2.4694
60	2.4671
61	2.4648
62	2.4626
63	2.4604
64	2.4582
65	2.4561
66	2.4539
67	2.4519
68	2.4498
69	2.4477
70	2.4457
71	2.4438
72	2.4418
73	2.4399
74	2.438
75	2.4361
76	2.4342
77	2.4324
78	2.4305
79	2.4287
80	2.427
81	2.4252
82	2.4235
83	2.4218
84	2.4201
85	2.4184
86	2.4167
87	2.4151
88	2.4134
89	2.4118
90	2.4102
91	2.4086
92	2.407
93	2.4055
94	2.4039
95	2.4024
96	2.4008
97	2.3993
98	2.3978
99	2.3964
100	2.3949
101	2.3935
102	2.392
103	2.3906
104	2.3892
105	2.3878
106	2.3864
107	2.385
108	2.3836
109	2.3823
110	2.3809
111	2.3796
112	2.3783
113	2.377
114	2.3757
115	2.3744
116	2.3731
117	2.3718
118	2.3705
119	2.3693
120	2.368
121	2.3668
122	2.3656
123	2.3644
124	2.3632
125	2.362
126	2.3608
127	2.3596
128	2.3584
129	2.3572
130	2.3561
131	2.3549
132	2.3538
133	2.3527
134	2.3515
135	2.3504
136	2.3493
137	2.3482
138	2.3471
139	2.346
140	2.345
141	2.3439
142	2.3428
143	2.3418
144	2.3407
145	2.3397
146	2.3386
147	2.3376
148	2.3366
149	2.3356
150	2.3346
151	2.3336
152	2.3326
153	2.3316
154	2.3306
155	2.3296
156	2.3287
157	2.3277
158	2.3268
159	2.3258
160	2.3249
161	2.3239
162	2.323
163	2.3221
164	2.3211
165	2.3202
166	2.3193
167	2.3184
168	2.3175
169	2.3166
170	2.3157
171	2.3149
172	2.314
173	2.3131
174	2.3122
175	2.3114
176	2.3105
177	2.3097
178	2.3088
179	2.308
180	2.3072
181	2.3063
182	2.3055
183	2.3047
184	2.3039
185	2.303
186	2.3022
187	2.3014
188	2.3006
189	2.2998
190	2.299
191	2.2982
192	2.2974
193	2.2967
194	2.2959
195	2.2951
196	2.2943
197	2.2936
198	2.2928
199	2.292
200	2.2913
201	2.2905
202	2.2898
203	2.289
204	2.2883
205	2.2875
206	2.2868
207	2.2861
208	2.2854
209	2.2846
210	2.2839
211	2.2832
212	2.2825
213	2.2818
214	2.2811
215	2.2804
216	2.2797
217	2.279
218	2.2783
219	2.2776
220	2.2769
221	2.2763
222	2.2756
223	2.2749
224	2.2742
225	2.2736
226	2.2729
227	2.2723
228	2.2716
229	2.2709
230	2.2703
231	2.2696
232	2.269
233	2.2684
234	2.2677
235	2.2671
236	2.2665
237	2.2658
238	2.2652
239	2.2646
240	2.264
241	2.2633
242	2.2627
243	2.2621
244	2.2615
245	2.2609
246	2.2603
247	2.2597
248	2.2591
249	2.2585
250	2.2579
251	2.2573
252	2.2567
253	2.2561
254	2.2555
255	2.255
256	2.2544
257	2.2538
258	2.2532
259	2.2527
260	2.2521
261	2.2515
262	2.251
263	2.2504
264	2.2498
265	2.2493
266	2.2487
267	2.2482
268	2.2476
269	2.2471
270	2.2465
271	2.246
272	2.2454
273	2.2449
274	2.2443
275	2.2438
276	2.2433
277	2.2427
278	2.2422
279	2.2417
280	2.2412
281	2.2406
282	2.2401
283	2.2396
284	2.2391
285	2.2386
286	2.2381
287	2.2375
288	2.237
289	2.2365
290	2.236
291	2.2355
292	2.235
293	2.2345
294	2.234
295	2.2335
296	2.233
297	2.2325
298	2.2321
299	2.2316
300	2.2311
301	2.2306
302	2.2301
303	2.2296
304	2.2292
305	2.2287
306	2.2282
307	2.2277
308	2.2273
309	2.2268
310	2.2263
311	2.2259
312	2.2254
313	2.2249
314	2.2245
315	2.224
316	2.2236
317	2.2231
318	2.2226
319	2.2222
320	2.2217
321	2.2213
322	2.2208
323	2.2204
324	2.2199
325	2.2195
326	2.2191
327	2.2186
328	2.2182
329	2.2177
330	2.2173
331	2.2169
332	2.2169
333	2.2169
334	2.2169
335	2.2169
336	2.2169
337	2.2169
338	2.2169
339	2.2169
340	2.2169
341	2.2169
342	2.2169
343	2.2169
344	2.2169
345	2.2169
346	2.2169
347	2.2169
348	2.2169
349	2.2169
350	2.2169
351	2.2169
352	2.2169
353	2.2169
354	2.2169
355	2.2169
356	2.2169
357	2.2169
358	2.2169
359	2.2169
360	2.2169
361	2.2169
362	2.2169
363	2.2169
364	2.2169
365	2.2169
366	2.2169
367	2.2169
368	2.2169
369	2.2169
370	2.2169
371	2.2169
372	2.2169
373	2.2169
374	2.2169
375	2.2169
376	2.2169
377	2.2169
378	2.2169
379	2.2169
380	2.2169
381	2.2169
382	2.2169
383	2.2169
384	2.2169
385	2.2169
386	2.2169
387	2.2169
388	2.2169
389	2.2169
390	2.2169
391	2.2169
392	2.2169
393	2.2169
394	2.2169
395	2.2169
396	2.2169
397	2.2169
398	2.2169
399	2.2169
400	2.2169
401	2.2169
402	2.2169
403	2.2169
404	2.2169
405	2.2169
406	2.2169
407	2.2169
408	2.2169
409	2.2169
410	2.2169
411	2.2169
412	2.2169
413	2.2169
414	2.2169
415	2.2169
416	2.2169
417	2.2169
418	2.2169
419	2.2169
420	2.2169
421	2.2169
422	2.2169
423	2.2169
424	2.2169
425	2.2169
426	2.2169
427	2.2169
428	2.2169
429	2.2169
430	2.2169
431	2.2169
432	2.2169
433	2.2169
434	2.2169
435	2.2169
436	2.2169
437	2.2169
438	2.2169
439	2.2169
440	2.2169
441	2.2169
442	2.2169
443	2.2169
444	2.2169
445	2.2169
446	2.2169
447	2.2169
448	2.2169
449	2.2169
450	2.2169
451	2.2169
452	2.2169
453	2.2169
454	2.2169
455	2.2169
456	2.2169
457	2.2169
458	2.2169
459	2.2169
460	2.2169
461	2.2169
462	2.2169
463	2.2169
464	2.2169
465	2.2169
466	2.2169
467	2.2169
468	2.2169
469	2.2169
470	2.2169
471	2.2169
472	2.2169
473	2.2169
474	2.2169
475	2.2169
476	2.2169
477	2.2169
478	2.2169
479	2.2169
480	2.2169
481	2.2169
482	2.2169
483	2.2169
484	2.2169
485	2.2169
486	2.2169
487	2.2169
488	2.2169
489	2.2169
490	2.2169
491	2.2169
492	2.2169
493	2.2169
494	2.2169
495	2.2169
496	2.2169
497	2.2169
498	2.2169
499	2.2169
500	2.2169

